Mapping the stellar population and gas excitation of MaNGA galaxies with MEGACUBES. Results for AGN versus control sample

We present spaxel-by-spaxel stellar population fits for the $\sim$10 thousand MaNGA datacubes. We provide multiple extension fits files, nominated as MEGACUBES, with maps of several properties as well as emission-line profiles that are provided for each spaxel. All the MEGACUBES are available through a web interface (\url{https://manga.linea.org.br/} or \url{http://www.if.ufrgs.br/~riffel/software/megacubes/}). We also defined a final Active Galactic Nuclei (AGN) sample, as well as a control sample matching the AGN host galaxy properties. We have analysed the stellar populations and spatially resolved emission-line diagnostic diagrams of these AGNs and compared them with the control galaxies sample. We find that the relative fractions of young ($t \leq $56 Myr) and intermediate-age (100 Myr $\leq t \leq$ 2 Gyr) show predominantly a positive gradient for both AGNs and controls. The relative fraction of intermediate-age stellar population is higher in AGN hosts when compared to the control sample, and this difference becomes larger for higher [O III] luminosity AGNs. We attribute this to the fact that extra gas is available in these more luminous sources and that it most likely originates from mass-loss from the intermediate-age stars. The spatially resolved diagnostic diagrams reveal that the AGN emission is concentrated in the inner 0.5 $R_e$ (effective radius) region of the galaxies, showing that the AGN classification is aperture dependent and that emission-line ratios have to be taken together with the H$\alpha$ equivalent width for proper activity classification. We present a composite ``BPT+WHAN" diagram that produces a more comprehensive mapping of the gas excitation.

==> machinereadtabs/ReadMe.txt <==
J/MNRAS/?/?        MaNGA MEGACUBES AGN versus control sample     (Riffel+, 2023)
================================================================================
Mapping the stellar population and gas excitation of MaNGA galaxies with
megacubes. Results for AGN versus control sample
     Riffel R., Mallmann N. D., Rembold S. B., Ilha G. S., Riffel R. A.,
     Storchi-Bergmann T., Ruschel-Dutra D., Vazdekis A., Martín-Navarro I.,
     Schimoia J. S., Almeida C. R., da Costa L. N., Vila-Verde G. C., Gatto L.
    <Astron. Astrophys. ?, ? (2023)>
    =????????????     (SIMBAD/NED BibCode)
================================================================================
Keywords: galaxies: active – galaxies: evolution – galaxies: ISM –
          galaxies: star formation –galaxies: stellar content

Description:
    We present the identifications and some physical parameters for a sample of
    AGN hosts and a sample of non-active control galaxies defined in the MaNGA
    survey. These data constitute Table 1 and Table 2 in Riffel+23.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
table1.txt      80      293   Main physical parameters of AGN hosts
table2.txt      80      586   Main physical parameters of the control sample
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  9  A9    ---     ID        MANGAID of AGN host
  11- 20  F10.6 deg     RA        Right ascension (J2000)
  22- 30  F9.6  deg     DEC       Declination (J2000)
  32- 37  F6.4  ---     z         Redshift (SDSS-III)
  39- 44  F6.2  mag     Mr        r-band absolute magnitude (SDSS-III)
  46- 50  F5.2    [Msun]  lMstel    logarithm of stellar mass (Conroy+09)
  52- 56  A5    ---     T         Visual morphology (Vázquez-Mata+22)
  58- 59  I2    ---     T-Type    Numerical T-Type (Vázquez-Mata+22)
  61- 65  F5.2  erg/s   loiii     [OIII]5007 luminosity (SDSS)
  67- 70  F4.2  erg/s   loiiie    Uncertainty in [OIII]5007 luminosity (SDSS)
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  9  A9    ---     ID        MANGAID of AGN host
  11- 19  A9    ---     ID        MANGAID of associated control object
  21- 30  F10.6 deg     RA        Right ascension (J2000)
  32- 40  F9.6  deg     DEC       Declination (J2000)
  42- 47  F6.4  ---     z         Redshift (SDSS-III)
  49- 54  F6.2  mag     Mr        r-band absolute magnitude (SDSS-III)
  56- 60  F5.2    [Msun]  lMstel    logarithm of stellar mass (Conroy+09)
  62- 66  A5    ---     T         Visual morphology (Vázquez-Mata+22)
  68- 69  I2    ---     T-Type    Numerical T-Type (Vázquez-Mata+22)
  71- 75  F5.2  erg/s   loiii     [OIII]5007 luminosity (SDSS)
  77- 80  F4.2  erg/s   loiiie    Uncertainty in [OIII]5007 luminosity (SDSS)
--------------------------------------------------------------------------------

================================================================================
(End)          Rogério Riffel (UFRGS)                                03-Jul-2023


==> machinereadtabs/table1.txt <==
1-558912  166.129410 42.624554 0.1261 -20.46 11.25 E     -5 56.82 1.25
1-150947  183.263992 51.648598 0.0849 -20.23 10.96 Sb     3 53.82 1.75
1-39376    11.999101 13.742678 0.0567 -19.76 10.92 SBb    3 43.88 0.65
1-295542  246.255981 24.263155 0.0503 -19.34 10.73 Edc   -5 39.10 0.87
1-458092  203.190094 26.580376 0.0470 -18.08  9.64 E     -5 35.30 1.04
1-211165  248.628647 37.695442 0.0991 -21.04 11.24 S0    -2 33.83 0.57
1-92735   242.715881 48.910973 0.0451 -19.56 10.30 SAB0  -2 31.64 0.45
1-269632  247.560974 26.206474 0.1315 -21.78 11.62 SBb    3 30.08 1.69
1-71987   119.486336 39.993366 0.0658 -20.31 10.85 Sa     1 29.38 0.45
1-294241  253.628052 19.770979 0.0537 -20.59 11.30 S0    -2 28.19 0.41
1-497602  239.080429  9.815426 0.0678 -20.85 11.40 SABab  2 26.68 0.26
1-218981  127.784889 30.895607 0.0737 -20.46 11.37 SABb   3 24.26 0.42
1-117966  350.866730 14.091759 0.0414 -18.37 10.29 Sb     3 22.28 0.36
1-258599  186.181000 44.410770 0.1256 -21.24 11.68 S0a    0 20.95 0.67
1-72322   121.014198 40.802612 0.1262 -21.81 12.05 SABa   1 20.66 0.43
1-635348  313.902130 -0.636586 0.0535 -20.74 11.06 SABa   1 19.90 0.34
1-163966  120.087418 26.613527 0.0267 -20.13 10.90 SBb    3 18.66 0.24
1-212706  325.590820 -8.364872 0.0718 -20.22 11.10 SABbc  4 18.51 0.48
1-229862  120.996681 23.755667 0.0294 -19.53 10.49 Sa     1 17.67 0.20
1-605069  122.972984 57.951893 0.0278 -18.61 10.70 S0a    0 17.66 0.29
1-318148  241.944672 25.537512 0.0407 -18.37 10.02 Sb     3 16.68 0.25
1-635845  328.577911  0.355400 0.0671 -21.73 11.21 Scd    6 15.27 0.22
1-32585    14.697889 -1.097145 0.0466 -18.77 10.41 SABa   1 14.84 0.21
1-211277  247.636047 39.384182 0.0305 -19.48 10.52 Sa     1 14.80 0.19
1-175889  184.652023 51.414734 0.0472 -20.63 11.31 SABbc  4 14.45 0.30
1-296733  241.717361 27.927542 0.0460 -19.70 10.65 SABab  2 13.73 0.24
1-352403  126.358459 53.968933 0.0641 -19.63 11.00 SABb   3 13.70 0.32
1-24660   262.399292 54.494423 0.0819 -20.54 11.49 SBb    3 13.28 0.38
1-196637  206.669998 52.476814 0.0292 -19.08 10.62 SAB0a  0 13.15 0.17
1-413061  130.187088 22.294456 0.1091 -21.63 11.59 SABab  2 13.09 0.65
1-31788     9.399203  0.280662 0.0349 -20.49 11.25 SBb    3 12.88 0.27
1-210719  246.842087 39.109631 0.0330 -20.51 11.19 SABc   5 12.72 0.27
1-602324   22.166142 14.764934 0.0452 -20.03 11.01 SABbc  4 12.65 0.21
1-26406   330.816650  0.571129 0.0301 -20.38 11.33 SABc   5 12.37 0.28
1-26025   328.246185 -0.150982 0.0277 -18.90 10.82 SAB0a  0 12.18 0.10
1-270170  248.431305 26.329012 0.0668 -20.06 11.25 SABab  2 12.07 0.36
1-323794  245.346649 32.349014 0.0347 -19.73 10.59 SBa    1 11.82 0.20
1-32223    13.427670 -1.085179 0.0466 -19.95 10.92 SABa   1 11.77 0.09
1-382452  118.162300 18.321606 0.0449 -19.80 10.77 S0a    0 11.75 0.17
1-121532  118.091110 34.326569 0.1400 -20.51 11.34 S0    -2 11.68 0.96
1-46056   126.015366 51.904331 0.0315 -18.01 10.14 SABab  2 11.62 0.17
1-153627  121.779938 36.233479 0.0323 -20.11 10.99 SABb   3 11.57 0.13
1-70173   220.955536  1.925995 0.0785 -21.52 11.74 SABb   3 11.47 0.31
1-209980  240.470871 45.351940 0.0420 -19.70 10.79 SABab  2 11.01 0.17
1-335141  231.052414  8.544803 0.0371 -19.47 10.60 Sb     3 10.99 0.29
1-317962  240.779510 24.523989 0.0467 -19.24 10.55 SB0a   0 10.86 0.35
1-91158   237.651611 51.398026 0.0502 -19.18 10.46 SABa   1 10.55 0.17
1-176644  255.523315 31.797430 0.0650 -19.94 10.88 SBab   2 10.30 0.25
1-258373  182.286728 44.003166 0.0375 -20.78 11.14 SABb   3 10.21 0.21
1-403982  187.419144 36.199417 0.0717 -20.05 10.90 Sbc    4 10.15 0.23
1-605353  129.312119  4.695876 0.0470 -20.25 10.91 SABbc  4  9.36 0.14
1-608172  154.527786  0.099949 0.0485 -19.86 11.11 SABab  2  9.30 0.18
1-174631  173.537567 49.254562 0.0372 -18.06 10.00 S0a    0  8.99 0.16
1-44379   120.700706 45.034554 0.0389 -19.89 10.97 SBab   2  8.94 0.14
1-338922  114.775749 44.402767 0.1345 -20.27 11.13 S0    -2  8.54 1.05
1-265338  239.752747 27.985371 0.0514 -19.03 10.73 Sbc    4  8.50 0.24
1-378688  117.966209 49.814312 0.0244 -19.17 10.53 SABa   1  8.39 0.12
1-603039   29.052229 14.906639 0.0269 -18.93 10.53 SABa   1  8.26 0.20
1-270129  248.140884 26.380739 0.0586 -20.59 11.21 Sbc    4  8.18 0.36
1-298938  127.105957 26.397369 0.0809 -20.59 11.43 SBbc   4  8.13 0.37
1-294864  250.281830 22.823568 0.0340 -18.48 10.14 Edc   -5  8.10 0.12
1-249703  252.109772 31.926342 0.0543 -19.84 10.91 SBb    3  8.03 0.24
1-251458  212.376083 41.110931 0.0771 -21.46 11.48 SABb   3  7.97 0.36
1-149211  168.947800 50.401634 0.0473 -18.27 10.16 S0a    0  7.88 0.14
1-272819  249.557159 26.281780 0.0514 -20.63 11.22 SABb   3  7.87 0.21
1-299561  130.320099 27.659315 0.0951 -20.45 11.43 S0    -2  7.86 0.62
1-537120  207.608231 23.456934 0.0557 -19.45 10.68 SABb   3  7.67 0.15
1-268479  240.475082 31.892061 0.0450 -18.22 10.35 SBb    3  7.60 0.19
1-229731  119.972832 23.390083 0.0291 -20.19 11.24 SABab  2  7.34 0.15
1-607835  153.664810 -0.830924 0.0490 -21.00 11.55 SABbc  4  7.18 0.16
1-53328   133.948608  0.794303 0.0415 -20.19 11.17 SABbc  4  7.16 0.13
1-43868   118.774529 40.041298 0.0688 -20.28 11.12 SBb    3  7.07 0.18
1-457424  197.770172 26.972639 0.0594 -19.39 11.01 S0    -2  7.00 0.26
1-36373    38.650871 -0.414395 0.0502 -19.71 10.61 SABc   5  6.85 0.31
1-173958  167.306015 49.519432 0.0724 -20.53 11.31 SBb    3  6.79 0.30
1-279147  168.957733 46.319565 0.0533 -19.51 10.66 SBa    1  6.77 0.20
1-460812  127.170799 17.581400 0.0665 -19.81 11.44 Sa     1  6.46 0.31
1-546482  244.167404 18.919619 0.0354 -18.45 10.35 SB0a   0  6.38 0.11
1-92866   243.581818 50.465611 0.0603 -20.56 11.69 Edc   -5  6.12 0.30
1-78255   147.980606  3.483397 0.0601 -19.71 11.09 Sa     1  6.10 0.30
1-196091  199.816269 54.601738 0.0324 -19.44 10.61 SABa   1  6.01 0.09
1-94784   249.318420 44.418228 0.0314 -20.06 10.85 SBab   2  5.96 0.12
1-53288   134.619171  0.023460 0.0285 -19.46 10.36 SBa    1  5.96 0.11
1-62047   165.897583  3.337442 0.0531 -20.83 11.17 S0    -2  5.91 0.23
1-320477  211.615723 49.953106 0.1283 -21.20 11.39 Edc   -5  5.76 0.66
1-122304  121.920807 39.004238 0.0233 -19.49 10.29 SAB0a  0  5.69 0.14
1-44303   119.182152 44.856709 0.0499 -19.72 10.62 SABb   3  5.56 0.12
1-335584  231.562271  9.885445 0.1324 -20.76 11.61 E     -5  5.39 0.55
1-339094  117.472420 45.248482 0.0313 -19.02 10.52 S0a    0  5.29 0.09
1-91928   238.857224 50.802963 0.0451 -19.40 10.42 Sa     1  5.17 0.16
1-364053  226.579895  8.111800 0.0396 -19.24 10.42 SABa   1  5.16 0.12
1-455722  192.038742 26.939201 0.0230 -18.10 10.38 Sa     1  5.09 0.06
1-294015  254.433853 19.368673 0.0471 -18.17 10.04 SB0a   0  4.98 0.13
1-547402  258.495850 33.607136 0.0387 -17.75 10.46 Sb     3  4.71 0.12
1-23670   263.050842 59.941517 0.0279 -19.63 11.00 S0a    0  4.46 0.11
1-97348   317.326599 -6.131876 0.0286 -18.89 10.38 SAB0a  0  4.42 0.07
1-209707  241.029068 44.549767 0.0430 -18.32 10.22 S0a    0  4.42 0.11
1-114820  330.423492 11.856788 0.0298 -19.19 11.56 S0    -2  4.36 0.21
1-195349  194.484283 53.523228 0.0851 -20.60 11.02 SABb   3  4.26 0.29
1-397613  186.251190 40.157310 0.0736 -20.61 11.87 Sab    2  4.16 0.49
1-604912  120.082382 26.701443 0.0278 -19.35 11.22 SABb   3  4.13 0.13
1-205194  331.646179  0.056423 0.0461 -19.71 10.69 Sab    2  4.03 0.14
1-314409  223.867462 32.840027 0.0602 -18.42 10.49 SBbc   4  4.02 0.19
1-35973    33.524643 -0.276961 0.0373 -17.90  9.99 Edc   -5  4.02 0.08
1-76      146.299866 -0.120004 0.0307 -18.93 10.53 SABab  2  4.02 0.09
1-295041  247.828125 24.712292 0.0582 -20.18 10.86 Sab    2  4.00 0.13
1-54940   144.536728  1.449161 0.0458 -19.04 10.35 Sab    2  3.95 0.13
1-135773  250.455658 37.309261 0.0992 -21.02 11.48 Sc     5  3.92 0.44
1-55037   145.163895  2.489900 0.1445 -19.97 11.10 S0    -2  3.90 0.69
1-389513  147.722382 34.520454 0.0523 -19.20 11.09 Sb     3  3.88 0.14
1-137883  137.874756 45.468319 0.0268 -18.06 10.77 SBbc   4  3.87 0.12
1-96589   311.938568 -5.421022 0.0457 -19.49 10.94 Sab    2  3.82 0.13
1-48116   132.653992 57.359669 0.0261 -19.18 10.60 SBb    3  3.79 0.08
1-256446  166.509872 43.173473 0.0584 -19.40 11.14 E     -5  3.74 0.15
1-95585   255.029877 37.839500 0.0633 -20.88 11.24 SBbc   4  3.58 0.16
1-135641  249.557312 40.146820 0.0304 -19.03 11.19 SABb   3  3.52 0.09
1-333431  224.492035 11.007616 0.0480 -20.62 11.06 Sa     1  3.50 0.15
1-259142  193.703995 44.155567 0.0543 -20.75 11.29 SBb    3  3.47 0.20
1-298778  127.107819 25.014635 0.0287 -19.32 10.77 SABb   3  3.44 0.07
1-78719   151.006760  4.051177 0.0441 -18.87 10.24 Sab    2  3.42 0.11
1-109909  329.710724 -7.660843 0.0998 -19.39 11.08 S0    -2  3.38 0.31
1-270196  248.560333 26.570324 0.0659 -20.67 11.12 SABb   3  3.37 0.28
1-270655  253.047974 22.756536 0.0352 -19.27 10.70 SB0a   0  3.34 0.07
1-175865  183.371994 50.741528 0.0308 -20.83       S0    -2  3.27 0.14
1-109056   39.446587  0.405085 0.0473 -19.27 10.57 SABa   1  3.24 0.08
1-181172  140.011917  5.735586 0.0382 -19.96 10.86 SABab  2  3.18 0.11
1-24148   258.827423 57.658772 0.0282 -18.51 10.56 SBb    3  3.17 0.05
1-352063  124.546181 52.452435 0.1386 -21.22 11.58 Sa     1  3.14 0.74
1-617323  177.440353 50.527016 0.0264 -19.16 10.56 SBbc   4  3.10 0.06
1-264729  240.044495 27.605141 0.0330 -18.10 10.59 SBb    3  3.08 0.10
1-163789  118.071091 25.669081 0.0454 -19.10       SABb   3  3.06 0.09
1-78006   145.691681  3.155873 0.1042 -21.03 11.12 SABab  2  3.01 0.66
1-626658  203.830215 26.424780 0.0254 -19.17 10.49 SBc    5  2.98 0.05
1-196597  208.289078 51.812500 0.0676 -19.86 11.35 Sb     3  2.85 0.26
1-336095  234.082184  9.344213 0.0334 -18.85 10.35 SABb   3  2.82 0.10
1-120269    1.606587 15.428793 0.0441 -18.88 10.45 SABb   3  2.73 0.10
1-10856   202.632187 -0.734218 0.1028 -20.32 10.97 SABa   1  2.71 0.31
1-27113   334.423462  0.152123 0.0451 -18.81 10.37 S0    -2  2.67 0.08
1-166919  146.709106 43.423843 0.0722 -20.85 11.28 Sab    2  2.64 0.25
1-337116  238.593460  8.570890 0.0574 -19.92 10.73 SABb   3  2.61 0.13
1-248389  240.658051 41.293427 0.0348 -19.36 10.57 SABb   3  2.55 0.09
1-28725   347.334442  0.756509 0.0324 -19.98 11.02 SBb    3  2.52 0.05
1-387136  138.380707 28.951757 0.0265 -20.17 11.27 Sbc    4  2.51 0.08
1-218764  127.790924 29.794674 0.0683 -19.99 11.31 Edc   -5  2.51 0.39
1-546819  257.001373 36.344421 0.0362 -19.87 11.14 S0    -2  2.50 0.10
1-71872   119.617126 37.786625 0.0408 -21.36 11.67 S0    -2  2.45 0.20
1-625510  200.202545 30.757671 0.0609 -20.57 11.55 E     -5  2.44 0.25
1-282637  187.964783 43.245525 0.0530 -19.39 10.68 SAB0  -2  2.44 0.15
1-97022   314.869690 -7.554751 0.0784 -20.15 11.17 SBab   2  2.32 0.33
1-625513  200.222839 32.190762 0.0230 -18.67 10.20 SBb    3  2.31 0.04
1-114252  322.933380 11.381201 0.0476 -18.85 10.74 E     -5  2.30 0.14
1-252463  222.863556 37.503242 0.0317 -18.12 10.26 SB0a   0  2.30 0.08
1-605215  126.084373 20.533241 0.0199 -18.17 10.32 SABbc  4  2.28 0.04
1-321739  226.431656 44.404903 0.0283 -18.91 11.12 Sc     5  2.24 0.10
1-37385    46.294197 -1.075470 0.0451 -20.00 10.92 SBab   2  2.23 0.25
1-234618  202.128433 47.714039 0.0608 -19.64 11.37 Sc     5  2.23 0.23
1-401502  201.177414 29.049612 0.0235 -18.07  9.97 SABbc  4  2.19 0.04
1-633942  246.050766 30.162262 0.0482 -20.43 11.21 SABc   5  2.17 0.10
1-151055  181.132553 52.463604 0.0826 -21.08 11.45 Sb     3  2.16 0.35
1-229010   57.243038 -1.144831 0.0407 -20.51 11.46 SABab  2  2.11 0.09
1-123312  129.285156 45.164963 0.0385 -19.99 10.77 Sbc    4  2.10 0.08
1-46057   126.002480 51.540478 0.0812 -20.63 11.05 E     -5  2.10 0.36
1-60653   150.529327  3.057686 0.0234 -19.26 10.81 SABab  2  2.10 0.03
1-386913  137.944427 30.676655 0.0480 -18.74 10.60 Sab    2  2.09 0.12
1-319408  199.829102 51.126740 0.0294 -19.44 10.75 SABab  2  2.08 0.06
1-178735  312.182892 -0.936510 0.0543 -19.84 10.83 SABa   1  2.02 0.09
1-263219  230.483093 33.515064 0.0616 -19.64 11.15 S0    -2  2.01 0.18
1-211311  248.426392 39.185120 0.0298 -19.04 10.44 SBab   2  1.99 0.06
1-233563  192.478195 50.581684 0.0468 -18.79 10.33 S0    -2  1.97 0.10
1-210186  241.150986 43.879787 0.0598 -20.03 11.08 SBab   2  1.90 0.13
1-177972  259.356415 29.185549 0.0286 -17.93 10.00 SB0   -2  1.90 0.03
1-26035   327.591949 -0.310253 0.0714 -19.85 11.02 Edc   -5  1.90 0.17
1-380097  124.064087 57.530540 0.0272 -18.78 10.46 SABb   3  1.89 0.04
1-373161  222.810074 30.692245 0.0547 -21.30 11.60 S0    -2  1.87 0.11
1-210646  245.157181 41.466873 0.0606 -20.38 10.98 Sbc    4  1.80 0.10
1-210020  241.301544 45.453186 0.0435 -18.29 10.27 Sbc    4  1.76 0.14
1-295721  245.807465 26.479296 0.0645 -20.58 11.21 E     -5  1.76 0.20
1-118418  350.862671 14.325862 0.0255 -19.21 10.88 SBa    1  1.74 0.04
1-61630   159.348465  2.312646 0.0402 -19.01 10.98 E     -5  1.73 0.07
1-386996  139.326370 29.727903 0.0341 -17.56  9.78 S0    -2  1.73 0.04
1-351790  121.147926 50.708557 0.0227 -18.09  9.92 S0    -2  1.72 0.03
1-295671  245.012238 26.054237 0.1321 -20.70 11.10 Sb     3  1.72 0.17
1-376346  241.152725 23.663183 0.0310 -18.93 10.75 SABa   1  1.71 0.08
1-97180   318.218689 -7.760613 0.0653 -20.56 11.02 SAB0a  0  1.69 0.22
1-296537  245.478165 26.600483 0.0642 -20.00 11.09 Sbc    4  1.68 0.17
1-163831  118.627846 25.815987 0.0631 -20.84 11.26 SBab   2  1.67 0.13
1-179062  313.293274  0.232439 0.0527 -20.62 11.40 SBab   2  1.67 0.16
1-22301   253.405563 63.031269 0.1052 -21.19 11.18 SBab   2  1.67 0.23
1-248420  241.823395 41.403603 0.0346 -19.71 10.90 SBc    5  1.66 0.06
1-296766  242.088120 28.478683 0.0502 -20.40 11.21 E     -5  1.63 0.16
1-23979   258.158752 57.322422 0.0266 -18.27 10.42 SAB0a  0  1.60 0.05
1-542318  245.248306 49.001778 0.0582 -19.75 10.91 SBb    3  1.58 0.07
1-34179    20.775629  0.347812 0.0467 -18.85 10.75 SABab  2  1.57 0.09
1-218707  128.558731 30.249821 0.0496 -19.64 10.96 SABab  2  1.56 0.16
1-319661  202.827774 50.988258 0.0678 -20.36 10.98 SABa   1  1.54 0.22
1-95092   250.846420 39.806461 0.0302 -19.95 11.20 S0a    0  1.54 0.07
1-279676  173.981888 48.021458 0.0587 -19.40 10.81 SBab   2  1.52 0.14
1-3050    160.143692  0.817429 0.0658 -20.74 11.26 Sb     3  1.51 0.17
1-218690  127.405876 29.986675 0.0656 -20.04 11.09 SABab  2  1.50 0.21
1-53212   133.650009  1.435030 0.0513 -19.82 10.58 SABbc  4  1.48 0.07
1-301330  145.829803 36.247822 0.0223 -20.03 11.05 S0    -2  1.47 0.04
1-285506  201.995789 45.759449 0.0605 -20.33 11.16 SABb   3  1.45 0.20
1-249049  246.964111 36.155575 0.0319 -19.57 10.87 Sa     1  1.45 0.07
1-211931  254.467392 31.972143 0.0613 -20.64 11.26 SABb   3  1.44 0.18
1-299013  128.494568 26.106798 0.0587 -19.99 10.78 SBbc   4  1.40 0.08
1-382355  117.239525 17.577120 0.0287 -19.20 10.73 S0a    0  1.39 0.07
1-277257  165.910110 45.179966 0.0205 -18.81 10.46 SABab  2  1.39 0.03
1-201561  118.053215 28.772579 0.0637 -19.73 10.88 SB0a   0  1.37 0.15
1-603941   45.960247 -0.204457 0.0276 -19.82 10.55 SBcd   6  1.36 0.03
1-198182  224.749649 48.409855 0.0359 -20.22 11.09 S0    -2  1.34 0.11
1-364167  227.576721  7.705447 0.0424 -20.56 11.38 Sc     5  1.28 0.11
1-96075   253.946381 39.310535 0.0631 -21.12 11.35 SBbc   4  1.26 0.13
1-281125  182.253723 42.475258 0.0236 -16.94  9.32 S0    -2  1.25 0.03
1-135812  250.292725 38.831982 0.0616 -20.05 10.99 SABa   1  1.25 0.13
1-249539  249.422806 30.696434 0.0553 -19.35 10.71 E     -5  1.21 0.14
1-634114  249.878342 21.316916 0.0311 -20.06 10.71 SABc   5  1.20 0.05
1-519742  206.612457 22.076742 0.0276 -17.62  9.64 Sbc    4  1.19 0.03
1-145679  118.423233 26.492699 0.0374 -20.02 10.87 Sc     5  1.18 0.06
1-180981  326.716034  0.356271 0.0752 -19.55 10.95 SABa   1  1.18 0.23
1-195325  195.321304 53.860836 0.0299 -19.69 10.87 SBab   2  1.16 0.05
1-149561  171.657257 51.573040 0.0264 -18.28 10.08 SBb    3  1.15 0.03
1-209772  239.974945 44.708988 0.0417 -19.83 11.19 Edc   -5  1.15 0.10
1-296702  242.273026 27.892696 0.0319 -19.28 10.71 Edc   -5  1.15 0.06
1-491229  172.607544 22.216530 0.0393 -20.25 11.12 Sab    2  1.14 0.11
1-401864  185.944061 36.152813 0.0333 -19.84 10.90 SABab  2  1.09 0.06
1-265134  241.431747 27.204967 0.0306 -18.89 10.79 Sa     3  1.08 0.10
1-382697  119.207581 17.380302 0.0364 -19.25 10.61 S0    -2  1.08 0.08
1-232143  140.944122 35.483402 0.0266 -18.87  9.98 SABbc  4  1.08 0.03
1-249641  249.716980 32.558544 0.0526 -19.14 10.87 SABb   3  1.05 0.10
1-179679  317.314911  0.523469 0.0507 -20.78 11.15 SAB0a  0  1.01 0.15
1-604761  113.472275 37.025906 0.0618 -20.92 11.34 SBbc   4  1.00 0.13
1-201969  120.825874 31.776373 0.0364 -19.54 10.76 SBb    3  0.96 0.06
1-121973  121.273003 37.625599 0.0328 -18.97 10.44 SABa   1  0.95 0.04
1-77016   135.622452  3.385005 0.0271 -19.28 10.88 S0    -2  0.93 0.04
1-13738   223.045990 -0.256095 0.0432 -20.24 11.04 SBab   2  0.92 0.10
1-25725   262.996735 59.971638 0.0291 -18.30 10.55 E     -5  0.92 0.05
1-116989  345.667969 13.329092 0.0277 -20.06 11.04 Sab    2  0.92 0.05
1-120103    1.581738 14.327454 0.0182 -16.97  9.58 Sb     3  0.92 0.02
1-176174  186.827225 51.174816 0.0303 -19.03 10.61 E     -5  0.89 0.06
1-94604   251.335938 42.757790 0.0493 -19.44 10.52 S0    -2  0.86 0.07
1-37036    41.699909  0.421577 0.0283 -19.02 10.66 Edc   -5  0.84 0.06
1-167688  155.885559 46.057755 0.0258 -17.86  9.75 SAB0  -2  0.84 0.02
1-279666  173.911240 47.515518 0.0455 -18.83 10.42 SB0   -2  0.84 0.07
1-174945  176.288574 49.718754 0.0322 -20.17 11.32 S0a    0  0.82 0.10
1-339163  116.280205 46.072422 0.0312 -20.02 10.97 SABab  2  0.82 0.07
1-405760  196.102722 36.479950 0.0232 -18.35 10.31 Sb     3  0.80 0.09
1-195623  199.124268 52.933620 0.0327 -20.12 11.08 S0a    0  0.80 0.07
1-93082   244.102692 51.949749 0.0336 -19.21 10.82 Sab    2  0.78 0.09
1-272639  247.361267 29.541126 0.0530 -20.24 11.36 SBb    3  0.78 0.09
1-258774  186.400864 45.083858 0.0384 -19.60 10.77 SAB0  -2  0.77 0.10
1-198153  224.289078 48.633968 0.0354 -19.83 11.00 SBa    1  0.76 0.08
1-91016   234.810974 56.670856 0.0463 -18.60 10.56 Sab    2  0.76 0.09
1-605818  140.573318  4.708344 0.0280 -19.20 10.77 SABb   3  0.75 0.05
1-229879  121.037071 24.558611 0.0438 -18.66 10.68 Sa     1  0.74 0.11
1-319447  198.749298 51.272579 0.0249 -17.77 10.01 S0    -2  0.74 0.03
1-1038    150.101547  0.704576 0.0334 -19.66 10.95 SABb   3  0.69 0.08
1-153901  123.857376 37.340519 0.0397 -18.44 10.10 Sa     1  0.68 0.05
1-837     149.456451 -0.210922 0.0329 -18.70 10.07 SAB0a  0  0.65 0.07
1-150899  184.871445 51.775925 0.0572 -19.72 10.84 SBb    3  0.65 0.09
1-519412  203.777237 22.661833 0.0317 -17.91 10.08 S0a    0  0.64 0.03
1-279073  170.588150 46.430504 0.0323 -19.53 10.79 SAB0a  0  0.63 0.06
1-135044  247.907990 41.493645 0.0303 -19.76 10.65 SBc    5  0.61 0.04
1-195951  202.317535 53.081985 0.0291 -20.44 11.27 SABab  2  0.61 0.12
1-325918  256.196777 24.583992 0.0425 -17.72 10.49 Sbc    4  0.60 0.12
1-298298  120.538361 21.252764 0.0304 -18.67 10.33 SBbc   4  0.60 0.03
1-632610  231.100784 30.277407 0.0312 -19.13 11.20 Sc     5  0.58 0.08
1-182523  151.376083  5.672095 0.0444 -19.84 10.97 SABab  2  0.56 0.11
1-39615    11.876450 15.697082 0.0314 -19.30 10.65 SABb   3  0.56 0.04
1-37633    47.142990  0.550937 0.0308 -18.68 10.70 Edc   -5  0.54 0.05
1-233399  193.671722 49.372147 0.0309 -18.78 10.65 Sab    2  0.53 0.05
1-604022   49.487801 -0.169101 0.0228 -19.88 10.97 SABc   5  0.49 0.05
1-389509  147.539017 33.569347 0.0270 -19.16 10.60 SB0   -2  0.49 0.05
1-118083  349.916992 14.860257 0.0407 -19.86 11.08 SABab  2  0.48 0.14
1-148068  156.805679 48.244793 0.0610 -20.72 11.41 SBbc   4  0.45 0.15
1-384124  126.216408 20.991217 0.0229 -17.83 10.23 Sb     3  0.44 0.02
1-277552  167.034561 45.984623 0.0362 -19.72 10.83 Scd    6  0.44 0.05
1-218669  126.811623 29.824871 0.0400 -17.91 10.16 Sa     1  0.44 0.07
1-201392  117.860481 28.234217 0.0227 -18.36 10.20 Sa     1  0.43 0.02
1-217050  136.719986 41.408253 0.0274 -19.66 10.93 S0    -2  0.43 0.03
1-211525  249.226379 36.423489 0.0311 -20.11 11.14 SABb   3  0.43 0.08
1-386954  138.211914 30.212259 0.0217 -18.81 10.74 SBa    1  0.37 0.03
1-325958  255.441208 24.924278 0.0503 -18.91 10.64 SABa   1  0.37 0.06
1-523167  205.213165 24.473312 0.0270 -19.93 11.03 Sbc    4  0.37 0.04
1-134271  240.214203 46.481411 0.0432 -18.43 10.33 SAB0  -2  0.34 0.06
1-420924  204.554352 32.822845 0.0245 -19.57 10.55 SBcd   6  0.30 0.02
1-298498  122.938744 23.473827 0.0157 -16.29  9.03 S0    -2  0.27 0.00
1-261224  213.230225 39.312653 0.0251 -17.95 10.18 Sb     3  0.24 0.02
1-248618  243.155045 39.419025 0.0322 -19.08 10.54 SABa   1  0.24 0.03
1-25554   262.486053 58.397408 0.0268 -19.27 10.52 SBa    1  0.24 0.03
1-298693  124.698296 24.537430 0.0249 -18.78 10.37 SBab   2  0.23 0.03
1-297172  241.941208 29.336765 0.0241 -18.03 10.03 SBb    3  0.20 0.02
1-135285  247.216949 42.812012 0.0316 -19.66 10.78 SBb    3  0.20 0.04
1-379811  123.717491 55.610249 0.0404 -17.55  9.96 Sa     1  0.15 0.02


==> machinereadtabs/table2.txt <==
1-558912  1-71481   117.456001 34.883911 0.1312 -20.95 11.70 E     -5  0.10 0.20
          1-72928   127.256485 45.016773 0.1270 -20.62 11.52 E     -5  0.09 0.23
1-150947  1-338555  114.374146 41.737232 0.0893 -17.42  8.99 E     -5  2.05 0.39
          1-248214  240.347031 43.085041 0.0600 -19.80 10.97 Edc   -5  0.41 0.14
1-39376   1-285052  199.061493 47.599365 0.0573 -19.77 10.85 SBab   2  0.11 0.03
          1-283662  191.217728 42.422195 0.0536 -19.27 10.66 SB0a   0  0.00 0.00
1-295542  1-94228   248.018265 47.764759 0.0494 -19.19 10.58 Sa     1  0.30 0.06
          1-92774   243.407715 49.069408 0.0552 -19.28 10.75 Edc   -5  0.39 0.23
1-458092  1-38319    51.609463 -0.311706 0.0376 -17.24  9.76 Edc   -5  0.00 0.00
          1-323888  245.686630 32.659161 0.0410 -18.64  9.54 S0    -2 11.66 0.31
1-211165  1-55272   146.661270  2.658917 0.0933 -20.90 11.49 S0    -2  1.24 0.27
          1-262966  229.138367 32.243935 0.0913 -20.79 11.22 Edc   -5  0.16 0.16
1-92735   1-383589  122.519653 19.745590 0.0449 -19.36 10.06 SAB0a  0  1.24 0.04
          1-26201   331.085999 -0.502834 0.0460 -18.89 10.39 S0    -2  0.61 0.06
1-269632  1-210700  248.140564 39.131020 0.1303 -20.96 11.67 SBb    3  1.55 0.44
          1-378795  118.925613 50.172771 0.0967 -20.77 11.35 SBab   2  0.72 0.31
1-71987   1-399581  204.287720 35.247833 0.0596 -19.68 11.09 SAB0  -2  0.74 0.13
          1-201449  118.470062 29.196989 0.0632 -20.01 10.88 SAB0a  0  0.00 0.00
1-294241  1-152239  195.356201 52.645054 0.0557 -20.23 11.42 Sa     1  0.84 0.22
          1-217732  117.801277 22.422888 0.0452 -20.02 11.29 S0a    0  0.28 0.14
1-497602  1-324517  255.728149 22.930059 0.0574 -20.90 11.33 SAB0a  0  0.93 0.15
          1-150842  181.788467 53.671478 0.0589 -20.77 11.70 Sab    2  1.36 0.20
1-218981  1-118326  352.614685 14.458878 0.0624 -20.14 11.10 SABbc  4  0.90 0.15
          1-62063   166.359924  3.292522 0.0744 -20.72 11.12 SABbc  4  0.32 0.21
1-117966  1-35266    30.616188 -1.225485 0.0417 -18.12 10.09 Sb     3  0.05 0.03
          1-259538  194.917191 44.330872 0.0445 -18.66 10.35 S0a    0  0.25 0.06
1-258599  1-93876   246.942947 44.177521 0.1394 -20.75 11.50 Edc   -5  0.46 0.36
          1-166691  146.047348 42.900040 0.1052 -20.50 11.36 E     -5  0.09 0.49
1-72322   1-121717  118.803429 35.596798 0.1098 -21.11 11.61 Sbc    4  1.40 0.57
          1-43721   116.967567 43.383499 0.1114 -21.41 11.86 Sab    2  1.91 0.52
1-635348  1-298950  127.374084 26.549961 0.0567 -20.59 11.27 SBa    1  0.21 0.09
          1-213825  129.594025  4.355985 0.0475 -20.16 11.02 S0    -2  0.04 0.14
1-163966  1-155926  141.539307 49.310200 0.0269 -19.61 10.76 SABb   3  0.07 0.03
          1-625070  198.784241 30.403774 0.0232 -18.76 10.61 SABab  2  0.67 0.06
1-212706  1-272423  248.285568 28.630650 0.0659 -20.70 11.21 SABb   3  0.64 0.19
          1-146283  121.218819 29.581898 0.0803 -20.57 11.08 Sbc    4  0.76 0.15
1-229862  1-178782  310.450012 -0.468316 0.0269 -18.36 10.56 SB0   -2  0.11 0.02
          1-153103  119.738335 32.612251 0.0283 -19.82 10.93 SAB0  -2  0.16 0.03
1-605069  1-115437  334.218353 13.425958 0.0256 -18.28 10.17 SB0a   0  0.00 0.00
          1-135129  247.280273 40.591030 0.0328 -19.60 10.84 SBab   2  0.03 0.04
1-318148  1-209113  235.579773 48.465725 0.0379 -17.58  9.80 Edc   -5  0.03 0.04
          1-256457  166.781342 42.825497 0.0369 -17.29  9.75 E     -5  0.05 0.02
1-635845  1-321276  218.364868 46.468262 0.0725 -21.04 11.32 SABbc  4  0.29 0.09
          1-91394   238.689987 53.144699 0.0687 -21.30 11.11 Sc     5  0.60 0.11
1-32585   1-179530  317.446564  0.266063 0.0502 -19.20 10.61 SAB0  -2  0.19 0.11
          1-254708  157.231140 40.784164 0.0430 -18.49 10.24 SBa    1  0.04 0.03
1-211277  1-251279  209.251984 43.362034 0.0329 -20.11 10.97 S0a    0  0.37 0.06
          1-176448  253.677353 34.728634 0.0291 -18.06 10.10 SB0a   0  0.13 0.02
1-175889  1-269638  247.688431 26.095249 0.0477 -20.29 11.20 SBbc   4  0.36 0.14
          1-459018  119.505585 14.702629 0.0473 -20.64 11.34 SBbc   4  0.60 0.09
1-296733  1-547596  260.479401 29.846434 0.0468 -19.23 10.55 SABb   3  0.28 0.05
          1-38348    51.155518 -0.444018 0.0368 -19.91 10.95 SBb    3  0.47 0.06
1-352403  1-91339   237.653854 53.390621 0.0651 -20.00 10.98 SBab   2  0.39 0.08
          1-123021  129.733475 43.431217 0.0545 -19.91 10.83 SABab  2  0.61 0.12
1-24660   1-217637  116.183815 22.160179 0.0851 -20.96 11.41 SBbc   4  0.96 0.54
          1-175200  178.462463 51.031197 0.0785 -20.59 11.07 SABb   3  0.97 0.24
1-196637  1-389238  148.073700 33.063725 0.0270 -19.49 10.84 S0    -2  0.21 0.04
          1-458301  204.891373 25.556099 0.0264 -18.54 10.38 SAB0  -2  0.12 0.02
1-413061  1-72914   127.580818 45.075867 0.0970 -20.88 11.31 Sab    2  0.13 0.07
          1-146247  120.723976 28.457125 0.0772 -21.25 11.48 SBbc   4  0.28 0.10
1-31788   1-379708  121.054832 55.397667 0.0324 -19.78 11.21 SBab   2  0.45 0.05
          1-317822  242.810059 24.225021 0.0325 -19.62 10.81 SABab  2  1.23 0.10
1-210719  1-135979  251.673279 36.090416 0.0367 -19.97 11.01 SABab  2  0.16 0.05
          1-67044   198.839844  1.927556 0.0346 -20.06 11.13 SABc   5  0.32 0.04
1-602324  1-40541    18.207703 15.505445 0.0428 -19.30 10.69 SAB0  -2  0.00 0.00
          1-383806  125.133919 21.720493 0.0436 -19.20  9.81 SBbc   4  0.40 0.03
1-26406   1-37211    42.570267  0.091990 0.0281 -19.97 10.77 SBc    5  0.10 0.02
          1-26421   331.053040 -0.032113 0.0326 -19.94 10.74 SABbc  4  0.95 0.08
1-26025   1-106520  342.929840  0.415276 0.0260 -19.20 10.90 SB0a   0  0.07 0.03
          1-72350   121.287125 40.591549 0.0263 -18.93 10.89 SAB0a  0  0.16 0.03
1-270170  1-109808  329.242279 -6.919252 0.0641 -19.88 11.32 SABab  2  0.26 0.20
          1-77024   136.272064  3.851575 0.0707 -20.38 11.08 SABb   3  0.08 0.07
1-323794  1-379708  121.054832 55.397667 0.0324 -19.78 11.21 SBab   2  0.45 0.05
          1-316945  236.006332 28.277029 0.0332 -19.95 10.95 SABc   5  1.16 0.11
1-32223   1-339028  116.097923 44.527740 0.0497 -20.01 11.24 SBb    3  0.44 0.08
          1-489642  171.578064 21.096235 0.0428 -20.44 11.13 SBab   2  0.39 0.12
1-382452  1-256009  167.103851 43.012962 0.0494 -20.02 11.41 S0a    0  1.17 0.14
          1-166613  144.516006 42.974323 0.0468 -20.35 11.06 S0a    0  0.27 0.19
1-121532  1-218427  124.342316 27.796206 0.1496 -21.30 11.47 E     -5  0.72 0.62
          1-177493  257.085754 31.746916 0.1081 -20.90 11.30 SB0   -2  2.29 0.28
1-46056   1-279544  172.365723 47.696293 0.0331 -18.08 10.10 SBa    1  0.24 0.03
          1-178103  257.910370 31.173553 0.0302 -18.20 10.15 SABab  2  0.15 0.02
1-153627  1-43783   117.898468 42.880116 0.0320 -20.02 10.89 SABc   5  0.30 0.05
          1-120935  114.775047 29.160074 0.0389 -20.63 11.16 SABc   5  0.30 0.08
1-70173   1-457614  200.520370 25.751680 0.0732 -20.34 10.99 SABbc  4  0.74 0.16
          1-623440  194.556549 26.426853 0.0690 -21.05 11.20 SBc    5  0.10 0.07
1-209980  1-295095  248.348663 24.776577 0.0410 -18.40 10.14 S0    -2  0.15 0.03
          1-92626   241.799545 48.572563 0.0434 -20.04 11.04 SBab   2  0.76 0.07
1-335141  1-286081  203.653214 46.154087 0.0366 -19.93 10.86 Sab    2  0.13 0.04
          1-210114  242.585327 41.854897 0.0395 -20.52 10.75 SABa   1  0.67 0.16
1-317962  1-217358  147.035645 44.797237 0.0427 -18.20 10.20 Edc   -5  0.04 0.03
          1-218077  120.251175 24.639874 0.0469 -18.78 10.24 S0    -2  0.24 0.07
1-91158   1-605268  127.292160 30.384840 0.0535 -19.98 10.89 SABab  2  0.35 0.14
          1-46694   127.400276 54.027760 0.0469 -18.92 10.40 SABab  2  0.26 0.05
1-176644  1-401783  200.532227 30.144407 0.0611 -20.10 11.01 Sbc    4  0.36 0.09
          1-201875  119.500221 30.795582 0.0766 -20.60 11.21 SABb   3  0.11 0.15
1-258373  1-284485  196.232422 47.503643 0.0393 -20.35 11.05 SABc   5  0.16 0.05
          1-266039  213.416824 43.866566 0.0350 -20.45 10.94 Sc     5  0.09 0.04
1-403982  1-167083  148.897827 45.554722 0.0725 -19.69 11.21 Sb     3  0.78 0.29
          1-634328  254.309799 34.024044 0.0845 -19.94 11.22 S0    -2  1.49 0.40
1-605353  1-459018  119.505585 14.702629 0.0473 -20.64 11.34 SBbc   4  0.60 0.09
          1-317809  241.003922 25.955399 0.0486 -20.75 11.42 SABbc  4  1.17 0.17
1-608172  1-295025  247.732651 24.779879 0.0514 -19.42 10.67 SAB0a  0  0.33 0.07
          1-36903    42.419579 -0.565929 0.0454 -20.21 11.07 S0a    0  0.20 0.12
1-174631  1-322679  235.709488 38.223843 0.0405 -18.16  9.99 SBa    1  0.07 0.02
          1-295343  246.480743 25.411606 0.0393 -18.31  9.88 S0a    0  0.12 0.02
1-44379   1-211082  247.620041 39.626045 0.0304 -19.72 11.07 Sbc    4  0.19 0.04
          1-135371  250.156235 39.221634 0.0352 -19.20 10.76 Sbc    4  0.25 0.07
1-338922  1-286804  211.904861 44.482269 0.1429 -20.03 10.50 Sb     3  2.23 0.43
          1-109493   56.425140 -0.378460 0.1093 -20.46 11.26 E     -5  0.15 0.18
1-265338  1-255916  164.115051 43.496517 0.0509 -19.04 11.21 Sbc    4  0.09 0.45
          1-149454  170.162781 52.625042 0.0483 -20.81 11.67 Sb     3  0.67 0.16
1-378688  1-35530    29.717907  0.568326 0.0233 -18.56 10.64 SB0a   0  0.04 0.02
          1-455687  192.556091 26.776083 0.0236 -18.46 10.62 SAB0a  0  0.02 0.01
1-603039  1-135625  248.507462 41.347946 0.0284 -19.06 10.56 SBb    3  0.56 0.04
          1-155463  137.562454 46.293270 0.0267 -18.65 10.28 SBb    3  0.17 0.02
1-270129  1-259537  194.925034 43.753181 0.0578 -20.72 11.22 SABbc  4  0.41 0.16
          1-164053  119.039497 26.875776 0.0616 -20.95 11.10 Sbc    4  0.74 0.16
1-298938  1-217637  116.183815 22.160179 0.0851 -20.96 11.41 SBbc   4  0.96 0.54
          1-248056  238.746338 42.105370 0.0705 -20.56 10.97 SBbc   4  0.96 0.17
1-294864  1-47415   129.242844 54.514652 0.0312 -17.91 10.24 SAB0a  0  0.11 0.02
          1-198052  221.354172 49.127880 0.0373 -17.36  9.96 S0a    0  0.18 0.04
1-249703  1-635999  331.985840  0.370160 0.0561 -20.85 11.29 SBbc   4  1.14 0.12
          1-213815  130.042709  4.281984 0.0503 -19.59 10.68 SBb    3  0.23 0.05
1-251458  1-146247  120.723976 28.457125 0.0772 -21.25 11.48 SBbc   4  0.28 0.10
          1-321276  218.364868 46.468262 0.0725 -21.04 11.32 SABbc  4  0.29 0.09
1-149211  1-377321  110.556152 42.183643 0.0444 -19.02  9.89 SABab  2  4.53 0.13
          1-491233  172.563995 22.992010 0.0332 -18.39 10.59 Sb     3  0.25 0.03
1-272819  1-811     149.859131 -0.253926 0.0475 -20.97 11.28 SABbc  4  0.92 0.14
          1-296277  245.477692 25.625546 0.0491 -20.40 11.03 SBc    5  0.41 0.08
1-299561  1-109419   51.228958  0.605956 0.1033 -21.26 11.70 Edc   -5  0.00 0.00
          1-42703    27.529863 13.110374 0.0863 -20.35 11.24 S0    -2  0.47 0.00
1-537120  1-399581  204.287720 35.247833 0.0596 -19.68 11.09 SAB0  -2  0.74 0.13
          1-207914  222.394562 52.967285 0.0577 -19.69 10.63 E     -5  0.40 0.10
1-268479  1-71525   118.344856 36.274380 0.0457 -20.17 10.97 SBb    3  0.19 0.06
          1-459018  119.505585 14.702629 0.0473 -20.64 11.34 SBbc   4  0.60 0.09
1-229731  1-379741  121.664734 55.147095 0.0329 -19.67 10.98 SBb    3  0.31 0.04
          1-153028  118.319885 32.543732 0.0280 -19.49 10.90 Sab    2  0.17 0.04
1-607835  1-811     149.859131 -0.253926 0.0475 -20.97 11.28 SABbc  4  0.92 0.14
          1-46562   128.687744 52.715687 0.0449 -20.60 11.40 Sc     5  0.85 0.11
1-53328   1-249009  248.867081 35.836975 0.0341 -19.68 10.85 SABb   3  0.48 0.07
          1-590252  187.928162 33.587452 0.0312 -19.51 11.00 SABbc  4  0.31 0.07
1-43868   1-91339   237.653854 53.390621 0.0651 -20.00 10.98 SBab   2  0.39 0.08
          1-315099  228.632721 31.030952 0.0711 -20.78 11.26 SBa    1  1.27 0.29
1-457424  1-214751  136.212570  5.115879 0.0678 -19.81 11.32 Sa     1  0.28 0.16
          1-229660  118.475883 22.465755 0.0447 -18.56 10.70 Sb     3  0.56 0.12
1-36373   1-233574  192.404175 50.402542 0.0531 -19.48 10.81 SABab  2  0.37 0.10
          1-93236   245.522369 46.624210 0.0478 -19.26 10.67 SABb   3  0.42 0.07
1-173958  1-247456  232.823196 45.416538 0.0705 -20.05 10.83 SBab   2  0.57 0.16
          1-24246   264.840790 56.567070 0.0818 -19.91 10.57 SBbc   4  0.11 0.06
1-279147  1-283246  191.078873 46.407131 0.0496 -19.17 10.55 SB0a   0  0.23 0.06
          1-351538  119.145126 47.563850 0.0692 -19.67 11.00 SBbc   4  0.46 0.13
1-460812  1-270160  248.274612 26.211815 0.0660 -20.37 11.46 S0    -2  0.70 0.39
          1-258455  183.612198 45.195454 0.0653 -20.02 11.03 S0a    0  0.49 0.14
1-546482  1-497734  236.859604 10.282705 0.0350 -19.54 10.80 SAB0a  0  0.00 0.00
          1-269084  243.075653 29.079330 0.0322 -19.02 10.63 SBa    1  0.04 0.04
1-92866   1-94514   248.241180 42.524670 0.0614 -20.60 11.17 Edc   -5  0.00 0.00
          1-210614  244.501755 41.392189 0.0612 -20.64 11.48 Edc   -5  0.40 0.14
1-78255   1-313054  210.371048 37.647148 0.0546 -19.13 11.23 S0    -2  0.12 0.43
          1-374844  230.369812 29.281609 0.0502 -19.05 11.01 Sa     1  0.24 0.07
1-196091  1-195704  198.312408 53.205334 0.0299 -19.28 10.73 SABa   1  0.09 0.04
          1-41158    20.848354 15.214688 0.0341 -19.69 11.03 SBa    1  0.52 0.09
1-94784   1-211063  247.058411 40.313835 0.0331 -19.87 10.79 SBab   2  0.20 0.04
          1-135502  247.764175 39.838505 0.0305 -19.51 11.13 SBab   2  0.50 0.05
1-53288   1-474807  149.760712 18.192879 0.0257 -18.44 10.27 SABa   1  0.03 0.01
          1-591183  194.806229 27.774603 0.0228 -18.57 10.40 SB0   -2  0.04 0.03
1-62047   1-285729  203.896530 40.111095 0.0542 -20.69 11.25 S0    -2  0.61 0.15
          1-122141  122.527405 38.017090 0.0404 -19.89 11.09 SAB0a  0  0.32 0.08
1-320477  1-180576  323.624695  0.466014 0.1188 -20.71 11.58 SAB0  -2  1.24 0.64
          1-278075  166.106857 45.781712 0.1429 -21.05 11.76 Edc   -5  0.31 0.65
1-122304  1-455924  192.932434 27.962822 0.0231 -18.65 10.41 SBa    1  0.12 0.01
          1-199454  235.176651 43.751251 0.0196 -18.41 10.20 SB0   -2  0.01 0.02
1-44303   1-339028  116.097923 44.527740 0.0497 -20.01 11.24 SBb    3  0.44 0.08
          1-379087  119.910118 51.792362 0.0534 -19.60 11.02 SBb    3  0.72 0.13
1-335584  1-197384  217.405777 49.328926 0.1253 -20.68 11.11 E     -5  0.70 0.49
          1-231080  132.915009 30.817619 0.1418 -20.77 11.41 E     -5  1.54 0.54
1-339094  1-274646  158.017029 43.859268 0.0284 -18.70 10.36 S0    -2  0.35 0.04
          1-24099   258.027618 57.504009 0.0282 -18.67 10.34 S0    -2  0.06 0.03
1-91928   1-317809  241.003922 25.955399 0.0486 -20.75 11.42 SABbc  4  1.17 0.17
          1-149170  170.562271 50.742336 0.0485 -19.31 10.57 SBb    3  0.30 0.06
1-364053  1-254708  157.231140 40.784164 0.0430 -18.49 10.24 SBa    1  0.04 0.03
          1-118169  351.043671 14.943211 0.0422 -18.05 10.13 SABa   1  0.08 0.09
1-455722  1-387482  140.294067 31.387653 0.0224 -17.06 10.09 Sb     3  0.08 0.02
          1-456996  195.817719 28.030434 0.0203 -18.66 10.40 Sb     3  0.02 0.00
1-294015  1-73029   125.724144 45.718773 0.0502 -18.83 10.76 SB0   -2  0.20 0.03
          1-803     149.881454 -0.256510 0.0465 -18.97 10.50 SB0   -2  0.07 0.06
1-547402  1-247769  235.899124 43.842178 0.0370 -17.46 10.40 Sab    2  0.30 0.09
          1-351563  117.863907 48.595005 0.0420 -17.96 10.22 Sc     5  0.10 0.04
1-23670   1-43541   116.847786 39.195930 0.0256 -17.94 10.10 S0    -2  0.06 0.01
          1-93793   249.074524 44.135715 0.0313 -19.93 11.24 S0    -2  0.61 0.13
1-97348   1-252863  225.698792 38.042240 0.0287 -19.16 10.68 Sa     1  0.38 0.04
          1-635804  327.712219 -0.847933 0.0272 -18.98 10.46 SABa   1  0.31 0.04
1-209707  1-419555  182.871399 36.788429 0.0437 -18.36 10.24 S0    -2  0.11 0.04
          1-198238  226.436111 46.788593 0.0382 -17.58  9.96 S0a    0  0.19 0.04
1-114820  1-137844  139.427017 44.100685 0.0323 -19.27 11.19 Sa     1  0.32 0.12
          1-77060   136.375519  3.473030 0.0282 -18.02 10.77 S0    -2  0.26 0.03
1-195349  1-62063   166.359924  3.292522 0.0744 -20.72 11.12 SABbc  4  0.32 0.21
          1-80414   161.101990  4.748427 0.0715 -20.59 11.08 SABb   3  1.49 0.19
1-397613  1-603793   42.811310 -0.329252 0.0663 -18.86  9.75 Sbc    4  2.08 0.40
          1-627000  205.321152 26.272030 0.0639 -20.12 11.24 Sa     1  0.95 0.14
1-604912  1-278057  166.767441 45.822140 0.0252 -19.29 11.01 SABbc  4  0.37 0.06
          1-379741  121.664734 55.147095 0.0329 -19.67 10.98 SBb    3  0.31 0.04
1-205194  1-256104  164.973129 43.369747 0.0495 -19.69 10.96 Sb     3  0.02 0.07
          1-543416  248.934464 27.486879 0.0498 -20.31 10.23 Sb     3  4.84 0.14
1-314409  1-339028  116.097923 44.527740 0.0497 -20.01 11.24 SBb    3  0.44 0.08
          1-260534  206.334427 41.388931 0.0595 -20.47 11.15 SBab   2  1.14 0.17
1-35973   1-120793    4.703331 14.783052 0.0411 -18.28 10.21 E     -5  0.40 0.05
          1-146138  119.933846 28.727312 0.0408 -17.62  9.89 S0    -2  0.08 0.03
1-76      1-195601  199.154938 52.913174 0.0322 -18.58 10.54 Sab    2  0.13 0.04
          1-117465  346.792999 15.009849 0.0364 -20.35 10.96 SABbc  4  0.30 0.13
1-295041  1-351622  119.520943 49.417938 0.0586 -19.99 10.97 Sb     3  0.17 0.07
          1-458504  206.036118 26.348913 0.0651 -20.41 11.12 Sbc    4  0.31 0.11
1-54940   1-41828    30.186388 13.039976 0.0447 -18.96 10.40 Sb     3  0.18 0.04
          1-201812  120.623741 30.863682 0.0469 -18.98 10.46 SBab   2  0.22 0.08
1-135773  1-55335   148.962814  1.578113 0.1010 -21.11 11.48 E     -5  0.03 0.38
          1-230926  129.522354 30.743189 0.1068 -21.12 11.58 E     -5  0.00 0.00
1-55037   1-218427  124.342316 27.796206 0.1496 -21.30 11.47 E     -5  0.72 0.62
          1-322336  230.357635 43.454388 0.1350 -20.89 11.82 Sab    2  2.55 1.07
1-389513  1-338113  112.467751 39.891499 0.0498 -19.47 11.23 SABab  2  0.51 0.10
          1-38075    49.249279 -0.901201 0.0538 -19.18 10.84 SBb    3  0.25 0.08
1-137883  1-178838  312.023621  0.068841 0.0247 -17.54 10.46 Sa     1  0.10 0.02
          1-36878    42.542126 -0.867116 0.0232 -18.88 10.77 Sa     1  0.28 0.04
1-96589   1-395780  203.962677 28.895737 0.0468 -18.89 10.63 Sb     3  0.10 0.05
          1-218728  128.161407 30.362406 0.0480 -19.19 10.85 SABa   1  0.47 0.10
1-48116   1-386452  136.228333 28.384314 0.0269 -19.54 10.57 SBab   2  0.32 0.04
          1-24416   263.033173 56.878746 0.0281 -19.16 10.66 SBa    1  0.22 0.03
1-256446  1-322671  235.797028 39.238773 0.0637 -19.77 10.82 E     -5  0.12 0.12
          1-256465  166.752243 43.089901 0.0575 -19.70 10.79 Edc   -5  0.59 0.11
1-95585   1-166947  147.335007 43.442989 0.0720 -20.79 10.81 SBbc   4  0.13 0.08
          1-210593  244.419754 41.899155 0.0605 -19.76 10.90 SBab   2  0.43 0.14
1-135641  1-635503  318.990448  9.543076 0.0293 -19.37 10.91 SABc   5  0.15 0.06
          1-235398  213.149185 47.253059 0.0281 -18.91 10.99 SABb   3  0.16 0.05
1-333431  1-270298  252.306534 23.077761 0.0484 -20.05 11.01 SABab  2  0.23 0.07
          1-117543  347.925262 15.110636 0.0400 -20.20 11.10 Sab    2  0.67 0.12
1-259142  1-55572   133.121307 56.112690 0.0454 -20.11 11.03 SBb    3  0.12 0.04
          1-489649  171.954834 21.386103 0.0406 -19.94 10.95 SBb    3  0.30 0.08
1-298778  1-155926  141.539307 49.310200 0.0269 -19.61 10.76 SABb   3  0.07 0.03
          1-177250  256.664032 34.543003 0.0302 -18.93 10.65 SABa   1  0.18 0.04
1-78719   1-286261  209.444366 45.040821 0.0427 -18.60 10.02 Sc     5  0.11 0.03
          1-218019  120.696304 24.771397 0.0413 -18.57 10.27 Sb     3  0.46 0.07
1-109909  1-269204  242.231369 30.646698 0.0933 -20.47 11.24 E     -5  0.47 0.38
          1-494     147.493698 -0.883133 0.0916 -19.96 11.16 E     -5  0.36 0.42
1-270196  1-248056  238.746338 42.105370 0.0705 -20.56 10.97 SBbc   4  0.96 0.17
          1-260534  206.334427 41.388931 0.0595 -20.47 11.15 SBab   2  1.14 0.17
1-270655  1-94696   251.458496 43.866474 0.0338 -19.73 10.83 SBab   2  0.41 0.06
          1-179947  319.901855  0.704250 0.0347 -19.79 11.20 SBab   2  0.42 0.09
1-175865  1-289841  322.467438 -0.631276 0.0302 -19.83 11.19 Sa     1  0.19 0.04
          1-199742  237.409348 42.034210 0.0331 -20.44 11.48 S0    -2  0.31 0.07
1-109056  1-73005   125.402306 45.585476 0.0514 -19.47 10.65 SABab  2  0.20 0.06
          1-43009   113.553879 39.076836 0.0510 -19.41 10.43 SABb   3  0.12 0.04
1-181172  1-273110  252.140686 23.215036 0.0357 -19.15 10.73 SABab  2  0.32 0.06
          1-246760  226.089935 50.697552 0.0374 -19.34 10.77 SABab  2  0.36 0.06
1-24148   1-285031  198.701370 47.351547 0.0303 -18.47 10.72 Sb     3  0.26 0.04
          1-236099  225.236221 41.566265 0.0205 -17.36  9.91 SBab   2  0.07 0.01
1-352063  1-378770  119.120003 50.287865 0.1336 -21.50 11.66 E     -5  2.86 1.27
          1-201464  118.307045 28.828299 0.1428 -20.79 11.59 SABab  2  3.69 1.64
1-617323  1-216958  136.200287 40.591721 0.0270 -18.95 10.41 SABb   3  0.23 0.02
          1-149147  171.102661 51.234940 0.0271 -19.99 10.82 SBb    3  0.39 0.05
1-264729  1-633994  247.419952 40.686954 0.0305 -18.27 11.04 Sb     3  0.36 0.09
          1-93835   248.055740 44.403297 0.0310 -18.72 10.58 Sb     3  0.22 0.03
1-163789  1-45179   123.571198 46.010330 0.0499 -20.16 11.01 SBab   2  0.17 0.07
          1-489642  171.578064 21.096235 0.0428 -20.44 11.13 SBab   2  0.39 0.12
1-78006   1-46316   125.038582 49.272461 0.0968 -21.24 11.15 Sbc    3  0.87 0.16
          1-195761  196.368317 53.880074 0.0921 -20.59 11.41 SABab  2  1.42 0.54
1-626658  1-631640  223.610977 53.217442 0.0269 -19.34 10.73 SBbc   4  0.10 0.03
          1-24161   259.682220 58.135117 0.0291 -19.73 10.99 SBc    5  0.14 0.04
1-196597  1-36925    41.840485 -0.462491 0.0752 -20.18 11.16 SBab   2  0.69 0.16
          1-255916  164.115051 43.496517 0.0509 -19.04 11.21 Sbc    4  0.09 0.45
1-336095  1-316872  235.152679 28.512436 0.0328 -19.44 11.01 SBb    3  0.38 0.07
          1-151386  186.743439 53.684578 0.0365 -20.04 11.02 SBbc   4  0.20 0.06
1-120269  1-295095  248.348663 24.776577 0.0410 -18.40 10.14 S0    -2  0.15 0.03
          1-489642  171.578064 21.096235 0.0428 -20.44 11.13 SBab   2  0.39 0.12
1-10856   1-272772  250.272598 25.484873 0.1126 -21.57 11.27 SABab  2  0.39 0.83
          1-459215  122.217873 14.862591 0.0843 -20.65 11.26 SBb    3  1.10 0.26
1-27113   1-1894    153.725632 -0.794538 0.0481 -18.59 10.42 S0    -2  0.03 0.04
          1-173898  166.487320 49.751007 0.0463 -18.71 10.29 Edc   -5  0.05 0.04
1-166919  12-129446 203.943542 26.101791 0.0670 -20.57 11.32 Sbc    4  0.28 0.09
          1-90849   237.582748 56.131981 0.0661 -20.39 11.16 Sab    2  0.28 0.05
1-337116  1-419240  200.273361 31.831299 0.0614 -20.06 10.99 SABb   3  1.14 0.16
          1-446700  246.848312 15.336130 0.0509 -19.64 10.68 Sc     5  0.07 0.02
1-248389  1-94554   248.914688 42.461296 0.0318 -18.96 10.57 Sab    2  0.22 0.04
          1-245774  214.863297 54.100300 0.0426 -20.22 10.83 Sbc    4  0.29 0.07
1-28725   1-195400  193.877380 55.210712 0.0321 -19.76 10.77 SBbc   4  0.13 0.02
          1-151386  186.743439 53.684578 0.0365 -20.04 11.02 SBbc   4  0.20 0.06
1-387136  1-256293  167.776505 43.633011 0.0250 -19.89 10.93 SBab   2  0.21 0.04
          1-37606    46.237770  0.216812 0.0290 -19.41 11.18 Sab    2  0.29 0.12
1-218764  1-61613   159.976089  0.962293 0.0659 -20.00 10.96 Edc   -5  0.30 0.13
          1-42763    27.376724 13.992583 0.0680 -19.93 11.11 S0    -2  0.14 0.10
1-546819  1-439760  234.196121 25.416815 0.0341 -20.03 11.29 S0    -2  0.00 0.00
          1-604153   55.808205 -1.018697 0.0367 -20.07 11.09 Edc   -5  0.20 0.05
1-71872   1-603996   48.010391 -0.078473 0.0376 -20.57 11.27 E     -5  0.07 0.04
          1-118382  351.108246 13.972280 0.0424 -21.14 11.83 Edc   -5  0.00 0.00
1-625510  1-106338  339.669434  0.100983 0.0590 -20.37 11.53 Edc   -5  0.15 0.37
          1-258477  183.152100 45.625195 0.0659 -20.75 11.46 Edc   -5  0.15 0.15
1-282637  1-519381  203.560638 22.182764 0.0495 -19.16 10.64 Sa     1  0.33 0.07
          1-249839  249.609848 32.700871 0.0522 -19.38 10.75 S0    -2  0.41 0.06
1-97022   1-91339   237.653854 53.390621 0.0651 -20.00 10.98 SBab   2  0.39 0.08
          1-156011  144.059860 48.745697 0.0906 -20.57 11.32 SBb    3  0.21 0.19
1-625513  1-201356  116.993599 28.324806 0.0235 -18.24 10.13 SABab  2  0.13 0.02
          1-25740   263.892578 59.889923 0.0284 -19.24 10.82 SBb    3  0.27 0.05
1-114252  1-187419  171.954224 53.739426 0.0492 -18.87 10.44 Edc   -5  0.11 0.06
          1-197280  215.752106 51.709572 0.0443 -18.75 10.33 S0a    0  0.09 0.03
1-252463  1-94027   247.730865 45.880051 0.0327 -19.09 10.67 Sab    2  0.25 0.06
          1-324698  256.346985 22.308104 0.0365 -19.36 10.74 SBab   2  0.14 0.04
1-605215  1-605482  131.982544 25.831671 0.0188 -18.86 10.58 SABb   3  0.19 0.02
          1-491047  172.143173 21.010696 0.0208 -19.23 10.57 SABa   1  0.08 0.02
1-321739  1-247417  233.319382 45.698528 0.0294 -19.25 10.76 SABab  2  0.16 0.04
          1-633994  247.419952 40.686954 0.0305 -18.27 11.04 Sb     3  0.36 0.09
1-37385   1-338220  113.057014 39.560074 0.0488 -20.07 10.99 SBbc   4  0.36 0.08
          1-45179   123.571198 46.010330 0.0499 -20.16 11.01 SBab   2  0.17 0.07
1-234618  1-282144  184.592514 46.155350 0.0492 -18.92 10.31 Sc     5  0.10 0.02
          1-339125  117.739944 45.989529 0.0534 -18.97 11.17 Sb     3  0.45 0.23
1-401502  1-22849   256.847717 61.441059 0.0234 -18.13  9.83 SABb   3  0.06 0.01
          1-259245  191.012466 45.129265 0.0245 -18.21 10.02 SABbc  4  0.03 0.01
1-633942  1-150370  177.844528 53.444191 0.0518 -20.98 11.29 SBc    5  0.66 0.13
          1-201913  119.799042 31.807875 0.0592 -20.67 11.20 SBbc   4  0.45 0.11
1-151055  1-175200  178.462463 51.031197 0.0785 -20.59 11.07 SABb   3  0.97 0.24
          1-201875  119.500221 30.795582 0.0766 -20.60 11.21 SABb   3  0.11 0.15
1-229010  1-210962  246.358719 39.870697 0.0290 -20.49 11.09 Sab    2  0.35 0.06
          1-613211  167.861847 22.970764 0.0323 -19.87 11.32 Sa     1  0.16 0.06
1-123312  1-51315    51.010517 -5.934396 0.0370 -20.31 10.75 Sbc    4  0.18 0.04
          1-611836  164.082169 43.754902 0.0360 -19.89 10.89 SABbc  4  0.15 0.03
1-46057   1-54008   139.740814  1.148917 0.0878 -20.42 11.19 Edc   -5  0.08 0.15
          1-316675  237.024734 27.962364 0.0783 -20.28 11.17 Edc   -5  0.37 0.18
1-60653   1-277103  163.734787 41.498463 0.0246 -18.85 10.44 SBab   2  0.11 0.02
          1-122284  122.084526 39.023628 0.0225 -18.50 10.43 SAB0  -2  0.31 0.03
1-386913  1-272470  246.611023 29.014973 0.0504 -18.77 10.67 S0    -2  0.40 0.09
          1-37039    41.685753  0.369536 0.0439 -18.44 10.38 S0    -2  0.02 0.07
1-319408  1-386452  136.228333 28.384314 0.0269 -19.54 10.57 SBab   2  0.32 0.04
          1-634795  263.205353 56.901272 0.0294 -19.12 10.91 SBb    3  0.65 0.07
1-178735  1-285052  199.061493 47.599365 0.0573 -19.77 10.85 SBab   2  0.11 0.03
          1-377125  112.221359 41.307812 0.0585 -19.67 10.84 SB0a   0  0.57 0.14
1-263219  1-491063  172.481781 21.517878 0.0494 -19.18 10.63 S0    -2  0.02 0.09
          1-316030  230.652573 29.895761 0.0753 -20.16 11.14 S0    -2  0.11 0.19
1-211311  1-25688   261.284851 58.764687 0.0292 -18.79 10.32 SBb    3  0.10 0.02
          1-94422   250.453201 41.818737 0.0316 -19.15 10.55 SBab   2  0.24 0.03
1-233563  1-491233  172.563995 22.992010 0.0332 -18.39 10.59 Sb     3  0.25 0.03
          1-47499   132.037582 54.309921 0.0461 -18.53 10.51 S0a    0  0.15 0.06
1-210186  1-262322  224.024521 34.481831 0.0657 -20.28 10.97 SABab  2  0.19 0.12
          1-351622  119.520943 49.417938 0.0586 -19.99 10.97 Sb     3  0.17 0.07
1-177972  1-149496  172.621933 50.765270 0.0261 -17.87 10.15 SB0a   0  0.24 0.02
          1-385108  129.495468 25.048780 0.0280 -18.02 10.15 SB0   -2  0.09 0.02
1-26035   1-318164  244.781799 22.697321 0.0645 -19.64 10.88 Edc   -5  0.42 0.12
          1-178695  310.447205  1.213103 0.0710 -20.04 11.15 Edc   -5  0.01 1.08
1-380097  1-625070  198.784241 30.403774 0.0232 -18.76 10.61 SABab  2  0.67 0.06
          1-25740   263.892578 59.889923 0.0284 -19.24 10.82 SBb    3  0.27 0.05
1-373161  1-259650  196.611053 45.289001 0.0509 -21.07 11.68 S0    -2  0.67 0.20
          1-289865  322.048584  0.299885 0.0525 -20.90 11.35 Edc   -5  0.11 0.09
1-210646  1-114306  323.742737 11.296529 0.0637 -20.58 10.83 SABc   5  0.33 0.16
          1-487130  164.447296 21.233431 0.0587 -20.47 10.86 Sc     5  0.27 0.10
1-210020  1-375129  232.433426 27.111984 0.0453 -18.61 10.51 Sc     5  0.37 0.06
          1-229888  121.365616 24.795317 0.0464 -18.53 10.60 Sbc    4  0.38 0.07
1-295721  1-627086  205.606720 26.212429 0.0658 -20.53 11.24 Edc   -5  0.11 0.09
          1-254546  155.274689 44.377705 0.0586 -20.33 11.40 E     -5  0.52 0.13
1-118418  1-457122  195.121460 26.675356 0.0240 -18.89 10.49 SBa    1  0.03 0.02
          1-456418  193.171173 26.365822 0.0205 -18.15 10.20 SB0   -2  0.00 0.00
1-61630   1-321170  218.662628 47.968334 0.0363 -19.72 10.94 S0    -2  0.07 0.02
          1-463478  137.049774 22.004061 0.0346 -19.45 10.85 S0    -2  0.00 0.00
1-386996  1-22572   259.063812 64.494804 0.0351 -17.05  9.60 S0a   -2  0.11 0.02
          1-294778  248.117844 23.418690 0.0343 -17.43  9.74 S0    -2  0.18 0.03
1-351790  1-23731   260.746704 60.559292 0.0205 -18.20 10.19 S0    -2  0.02 0.01
          1-167334  151.894836 46.093983 0.0243 -18.89 10.60 S0    -2  0.47 0.05
1-295671  1-384945  129.147415 23.119556 0.1252 -21.18 11.52 SABa   1  0.56 0.27
          1-25771   260.555542 54.318073 0.1115 -19.57 10.88 S0    -2  1.98 0.42
1-376346  1-627945  208.388306 24.875238 0.0304 -19.55 11.17 SBa    1  0.22 0.05
          1-51886    58.485634 -7.072954 0.0332 -19.97 11.28 SB0a   0  0.08 0.05
1-97180   1-318164  244.781799 22.697321 0.0645 -19.64 10.88 Edc   -5  0.42 0.12
          1-136508  123.657890 34.499809 0.0626 -19.86 10.97 E     -5  0.06 0.09
1-296537  1-319961  205.178131 51.888683 0.0615 -19.94 11.03 SABb   3  0.56 0.16
          1-91010   235.803543 57.411163 0.0739 -20.11 11.17 Sab    2  0.76 0.22
1-163831  1-247456  232.823196 45.416538 0.0705 -20.05 10.83 SBab   2  0.57 0.16
          1-210593  244.419754 41.899155 0.0605 -19.76 10.90 SBab   2  0.43 0.14
1-179062  1-26985   336.785095 -0.727200 0.0568 -20.45 11.33 SABab  2  0.52 0.16
          1-178542  260.158905 28.694180 0.0478 -18.86 10.53 SABb   3  0.37 0.13
1-22301   1-251871  214.506760 41.827644 0.1027 -21.17 11.68 SBab   2  0.24 0.18
          1-72914   127.580818 45.075867 0.0970 -20.88 11.31 Sab    2  0.13 0.07
1-248420  1-211063  247.058411 40.313835 0.0331 -19.87 10.79 SBab   2  0.20 0.04
          1-211074  247.462692 39.766510 0.0318 -19.71 10.79 SBc    5  0.20 0.04
1-296766  1-230870  130.159409 30.168737 0.0512 -20.37 11.45 E     -5  0.04 0.09
          1-73028   125.736168 45.485939 0.0469 -20.16 11.39 Edc   -5  0.00 0.00
1-23979   1-320681  213.813095 47.873344 0.0279 -18.76 10.77 S0    -2  0.09 0.07
          1-519738  206.514709 22.118843 0.0277 -19.49 10.73 SAB0  -2  0.11 0.04
1-542318  1-285052  199.061493 47.599365 0.0573 -19.77 10.85 SBab   2  0.11 0.03
          1-377125  112.221359 41.307812 0.0585 -19.67 10.84 SB0a   0  0.57 0.14
1-34179   1-395780  203.962677 28.895737 0.0468 -18.89 10.63 Sb     3  0.10 0.05
          1-148530  159.574997 50.185169 0.0451 -18.62 10.42 SABa   1  0.00 0.00
1-218707  1-121697  119.187813 35.504189 0.0456 -18.73 10.50 SABa   1  0.24 0.05
          1-338963  115.316254 44.916027 0.0501 -19.15 10.80 Sbc    4  0.49 0.09
1-319661  1-134239  241.416443 46.846561 0.0571 -19.83 10.70 SBa    1  0.23 0.06
          1-43589   117.602692 38.469147 0.0718 -20.34 11.05 SBab   2  0.74 0.15
1-95092   1-210962  246.358719 39.870697 0.0290 -20.49 11.09 Sab    2  0.35 0.06
          1-251279  209.251984 43.362034 0.0329 -20.11 10.97 S0a    0  0.37 0.06
1-279676  1-44789   120.890366 47.892406 0.0586 -19.33 10.92 SAB0  -2  0.32 0.09
          1-378401  117.904335 48.000526 0.0612 -19.65 11.02 S0    -2  0.57 0.14
1-3050    1-382322  117.595459 17.645340 0.0635 -20.70 11.24 SABbc  4  0.82 0.15
          1-39805    12.855116 16.061180 0.0623 -20.38 11.23 SABab  2  0.71 0.22
1-218690  1-114292  323.336670 11.593417 0.0613 -20.37 11.19 SABab  2  0.85 0.19
          1-235186  210.842697 48.253086 0.0663 -20.01 11.04 SBab   2  0.17 0.13
1-53212   1-258726  185.475052 45.267681 0.0485 -19.51 10.32 SABc   5  0.04 0.04
          1-316437  232.185181 29.101336 0.0644 -20.36 11.01 SBbc   4  0.18 0.08
1-301330  1-299468  131.704956 28.171322 0.0210 -20.06 11.36 Edc   -5  0.02 0.03
          1-419023  200.061508 30.987795 0.0239 -19.31 11.03 S0a    0  0.26 0.03
1-285506  1-325063  252.389694 26.847811 0.0551 -20.64 11.31 Sa     1  0.31 0.16
          1-179747  318.561096  0.158346 0.0605 -20.24 11.04 Sab    2  0.37 0.08
1-249049  1-137844  139.427017 44.100685 0.0323 -19.27 11.19 Sa     1  0.32 0.12
          1-633775  243.141937 28.318974 0.0314 -19.41 10.87 S0    -2  3.29 0.12
1-211931  1-382459  118.169876 18.374563 0.0446 -20.22 11.23 SBb    3  0.22 0.05
          1-122623  123.801910 41.214672 0.0620 -20.99 11.46 SABb   3  0.35 0.13
1-299013  1-201391  117.811569 28.153631 0.0523 -19.61 10.83 SBb    3  0.43 0.08
          1-149471  173.037842 50.765533 0.0486 -19.15 10.50 SBab   2  0.34 0.06
1-382355  1-627945  208.388306 24.875238 0.0304 -19.55 11.17 SBa    1  0.22 0.05
          1-604841  117.310555 28.611593 0.0275 -18.99 10.63 SBa    1  0.02 0.02
1-277257  1-605482  131.982544 25.831671 0.0188 -18.86 10.58 SABb   3  0.19 0.02
          1-491047  172.143173 21.010696 0.0208 -19.23 10.57 SABa   1  0.08 0.02
1-201561  1-24246   264.840790 56.567070 0.0818 -19.91 10.57 SBbc   4  0.11 0.06
          1-285052  199.061493 47.599365 0.0573 -19.77 10.85 SBab   2  0.11 0.03
1-603941  1-626684  203.910049 25.875237 0.0256 -19.13 10.65 SABc   5  0.10 0.02
          1-37213    42.416542 -0.069851 0.0282 -19.93 10.71 SABc   5  0.20 0.05
1-198182  1-256185  165.568695 44.271709 0.0370 -20.00 11.03 E     -5  0.25 0.04
          1-48053   132.595016 55.378742 0.0308 -20.24 11.49 S0    -2  0.00 0.00
1-364167  1-811     149.859131 -0.253926 0.0475 -20.97 11.28 SABbc  4  0.92 0.14
          1-391014  150.643127 34.935848 0.0384 -20.43 11.02 Sab    2  0.07 0.04
1-96075   1-166947  147.335007 43.442989 0.0720 -20.79 10.81 SBbc   4  0.13 0.08
          1-52259    59.411037 -6.274680 0.0678 -20.69 11.12 SABbc  4  0.30 0.09
1-281125  1-404052  188.084045 36.513363 0.0227 -17.47  9.75 E     -5  0.37 0.01
          1-323766  246.175995 32.064373 0.0216 -17.62  9.79 E     -5  0.12 0.01
1-135812  1-277453  164.642090 45.812534 0.0624 -20.87 11.23 SBb    3  1.91 0.16
          1-118326  352.614685 14.458878 0.0624 -20.14 11.10 SABbc  4  0.90 0.15
1-249539  1-325660  254.843445 24.946207 0.0504 -19.21 10.62 Edc   -5  0.00 0.00
          1-53356   133.505768  0.558988 0.0576 -19.72 10.81 Edc   -5  0.21 0.15
1-634114  1-177626  257.138824 31.805643 0.0315 -20.18 11.07 SABbc  4  0.12 0.02
          1-318105  241.297867 24.960117 0.0338 -20.21 10.84 Scd    6  0.20 0.04
1-519742  1-37079    42.092335  0.986465 0.0274 -17.25  9.55 Sbc    4  0.02 0.01
          1-276679  161.272629 44.054291 0.0253 -18.27 10.10 Sbc    4  0.05 0.01
1-145679  1-247977  239.491806 41.792591 0.0350 -19.82 10.74 SABc   5  0.13 0.04
          1-201756  120.814384 30.796511 0.0403 -20.81 11.15 SBbc   4  0.39 0.06
1-180981  1-167083  148.897827 45.554722 0.0725 -19.69 11.21 Sb     3  0.78 0.29
          1-114124  323.475861 10.480351 0.0773 -19.52 11.09 E     -5  0.00 0.00
1-195325  1-24416   263.033173 56.878746 0.0281 -19.16 10.66 SBa    1  0.22 0.03
          1-593698  228.280731 41.264618 0.0291 -20.44 11.27 SBab   2  0.31 0.06
1-149561  1-37813    46.521259 -0.534049 0.0248 -17.69  9.88 SBa    1  0.01 0.80
          1-456341  194.506500 27.489676 0.0254 -18.93 10.39 SBab   2  0.02 0.02
1-209772  1-37754    47.320755 -0.906653 0.0393 -19.96 10.94 E     -5  0.48 0.07
          1-38293    51.680008 -0.769460 0.0388 -20.08 10.97 Edc   -5  0.14 0.05
1-296702  1-135059  247.744888 40.930592 0.0317 -19.54 10.74 E     -5  0.00 0.00
          1-519407  203.738647 22.583067 0.0317 -19.46 10.82 SB0a   0  0.00 0.00
1-491229  1-94554   248.914688 42.461296 0.0318 -18.96 10.57 Sab    2  0.22 0.04
          1-604048   50.536137 -0.836265 0.0365 -20.37 10.91 Sa     1  0.39 0.08
1-401864  1-174947  176.358734 49.879040 0.0333 -19.09 10.64 SBab   2  0.20 0.05
          1-246470  223.320801 52.044262 0.0369 -19.95 10.87 SABb   3  0.14 0.05
1-265134  1-633776  243.142090 25.500771 0.0326 -19.23 10.83 Sab    2  0.23 0.06
          1-135157  247.041321 40.695602 0.0324 -19.10 10.70 S0a    0  0.05 0.03
1-382697  1-458127  203.550629 27.003174 0.0355 -18.96 10.74 SABa   1  0.35 0.05
          1-44526   118.713341 43.182636 0.0331 -19.26 10.65 Sa     1  0.03 0.04
1-232143  1-173966  167.556885 48.951462 0.0243 -18.56  9.88 Sbc    4  0.06 0.01
          1-627397  206.769043 24.996483 0.0291 -19.48 10.34 SBc    5  0.15 0.03
1-249641  1-178542  260.158905 28.694180 0.0478 -18.86 10.53 SABb   3  0.37 0.13
          1-296771  242.202850 28.461273 0.0502 -19.08 10.61 SABa   1  0.24 0.07
1-179679  1-188844  176.508026 55.419621 0.0526 -20.52 11.05 S0    -2  0.16 0.12
          1-285729  203.896530 40.111095 0.0542 -20.69 11.25 S0    -2  0.61 0.15
1-604761  1-210173  241.341766 42.488312 0.0778 -20.71 11.10 SBbc   4  0.52 0.13
          1-71525   118.344856 36.274380 0.0457 -20.17 10.97 SBb    3  0.19 0.06
1-201969  1-199368  233.283447 44.535679 0.0367 -20.15 10.87 SBb    3  0.42 0.05
          1-278113  167.133636 47.336334 0.0358 -19.76 10.99 SABb   3  0.28 0.05
1-121973  1-23890   260.386505 56.988853 0.0301 -18.59 10.43 SAB0  -2  0.02 0.02
          1-488526  167.509277 21.982174 0.0316 -19.45 10.70 SABab  2  0.11 0.03
1-77016   1-246542  225.804214 49.851154 0.0281 -19.13 10.60 Sa     1  0.15 0.04
          1-210731  247.318771 39.401035 0.0281 -18.95 10.74 Sb     3  0.02 0.07
1-13738   1-382459  118.169876 18.374563 0.0446 -20.22 11.23 SBb    3  0.22 0.05
          1-265589  242.315475 25.712469 0.0412 -20.51 11.39 SBb    3  0.69 0.10
1-25725   1-211079  247.438034 39.810539 0.0304 -18.97 10.54 E     -5  0.03 0.04
          1-322074  228.700729 43.665970 0.0274 -18.15 10.10 S0    -2  0.08 0.02
1-116989  1-153293  120.662605 34.776474 0.0321 -20.09 11.12 Sb     3  0.13 0.04
          1-210881  245.886475 39.121098 0.0350 -20.56 11.12 Sab    2  0.12 0.03
1-120103  1-404155  195.832504 28.617268 0.0199 -16.79  9.55 Sa     1  0.01 0.01
          1-384167  125.631119 20.967890 0.0156 -16.64  9.49 Sab    2  0.00 0.00
1-176174  1-201351  116.990616 28.169325 0.0275 -18.86 10.42 S0    -2  0.13 0.03
          1-24132   258.723511 57.673328 0.0275 -19.05 10.49 Edc   -5  0.06 0.03
1-94604   1-295095  248.348663 24.776577 0.0410 -18.40 10.14 S0    -2  0.15 0.03
          1-134239  241.416443 46.846561 0.0571 -19.83 10.70 SBa    1  0.23 0.06
1-37036   1-210785  246.765076 39.527386 0.0338 -20.22 10.97 Edc   -5  0.03 0.06
          1-25680   261.968872 60.097275 0.0278 -19.41 10.84 E     -5  0.34 0.04
1-167688  1-235587  214.854660 45.864250 0.0267 -18.88 10.48 SAB0  -2  0.08 0.02
          1-37062    41.846367  0.058757 0.0248 -18.30 10.40 SAB0a  0  0.27 0.03
1-279666  1-392976  156.428894 37.497524 0.0432 -17.91 10.09 S0    -2  0.10 0.03
          1-47499   132.037582 54.309921 0.0461 -18.53 10.51 S0a    0  0.15 0.06
1-174945  1-135372  250.116714 39.320118 0.0301 -20.29 11.08 Edc   -5  0.01 0.23
          1-137845  139.308853 44.489162 0.0320 -20.07 11.05 Edc   -5  0.19 0.04
1-339163  1-136125  254.044144 34.836521 0.0316 -19.33 10.50 SBbc   4  0.08 0.02
          1-626830  204.683838 26.328539 0.0282 -19.23 10.67 SBb    3  0.15 0.04
1-405760  1-457236  196.651703 27.872946 0.0209 -18.30 10.18 Sa     1  0.31 0.02
          1-384095  126.590034 20.270515 0.0253 -18.54 10.22 Scd    6  0.24 0.03
1-195623  1-523057  206.317352 23.218971 0.0306 -20.43 11.27 Sa     1  0.29 0.06
          1-135767  250.229385 37.904316 0.0308 -18.97 10.48 Sa     1  0.19 0.04
1-93082   1-211082  247.620041 39.626045 0.0304 -19.72 11.07 Sbc    4  0.19 0.04
          1-273110  252.140686 23.215036 0.0357 -19.15 10.73 SABab  2  0.32 0.06
1-272639  1-71525   118.344856 36.274380 0.0457 -20.17 10.97 SBb    3  0.19 0.06
          1-269638  247.688431 26.095249 0.0477 -20.29 11.20 SBbc   4  0.36 0.14
1-258774  1-379660  119.973717 55.374817 0.0357 -19.44 10.74 SABa   1  0.37 0.07
          1-48208   134.008118 57.390965 0.0406 -19.57 10.85 SB0a   0  0.12 0.04
1-198153  1-211063  247.058411 40.313835 0.0331 -19.87 10.79 SBab   2  0.20 0.04
          1-135810  250.123138 39.235115 0.0297 -19.38 10.59 SBbc   4  0.08 0.02
1-91016   1-338828  115.641609 44.215858 0.0418 -18.10 10.42 Sbc    4  0.43 0.05
          1-386695  137.983505 27.899269 0.0474 -19.33 10.48 SABab  2  0.81 0.09
1-605818  1-605504  132.598328 25.954082 0.0276 -19.34 10.79 SBb    3  0.23 0.03
          1-246549  225.388977 49.112431 0.0260 -19.51 10.74 SBb    3  0.19 0.02
1-229879  1-382352  117.186920 17.966051 0.0462 -18.85 10.39 S0a    0  0.21 0.05
          1-46757   128.164383 53.233246 0.0431 -18.56 10.27 S0    -2  0.21 0.07
1-319447  1-43541   116.847786 39.195930 0.0256 -17.94 10.10 S0    -2  0.06 0.01
          1-456600  194.858948 28.287563 0.0267 -17.66  9.76 S0a    0  0.02 0.01
1-1038    1-135979  251.673279 36.090416 0.0367 -19.97 11.01 SABab  2  0.16 0.05
          1-415476  196.978394 34.087101 0.0336 -19.96 10.90 SBab   2  0.26 0.06
1-153901  1-257627  178.474976 43.818733 0.0427 -18.12 10.41 Sb     3  0.21 0.05
          1-383017  121.720459 19.859201 0.0392 -17.86  9.99 S0    -2  0.04 0.02
1-837     1-419345  183.396896 35.800175 0.0336 -18.61 10.58 SB0   -2  0.14 0.04
          1-47342   129.174896 53.727230 0.0315 -19.67 10.94 SBa    1  0.00 0.00
1-150899  1-201391  117.811569 28.153631 0.0523 -19.61 10.83 SBb    3  0.43 0.08
          1-73042   126.143768 45.479824 0.0539 -19.74 10.77 SABab  2  0.16 0.03
1-519412  1-210748  247.142441 39.418591 0.0309 -18.04 10.27 S0a    0  0.00 0.00
          1-395547  203.240463 27.717834 0.0291 -18.48 10.43 S0    -2  0.03 0.03
1-279073  1-211100  247.830322 39.744129 0.0309 -19.15 10.62 Edc   -5  0.00 0.00
          1-210784  247.097122 39.570305 0.0292 -19.61 10.86 E     -5  0.15 0.05
1-135044  1-218280  124.003311 27.075895 0.0255 -19.57 10.81 SBcd   6  0.12 0.03
          1-211063  247.058411 40.313835 0.0331 -19.87 10.79 SBab   2  0.20 0.04
1-195951  1-178084  258.056854 30.167847 0.0305 -19.82 10.90 SBb    3  0.18 0.03
          1-603309   32.889839 13.917127 0.0265 -19.71 10.62 S0    -2  0.77 0.05
1-325918  1-383017  121.720459 19.859201 0.0392 -17.86  9.99 S0    -2  0.04 0.02
          1-269212  242.487350 30.106527 0.0482 -18.12 10.92 S0    -2  0.42 0.12
1-298298  1-633990  247.304123 41.150871 0.0296 -19.06 10.46 SBab   2  0.25 0.03
          1-316872  235.152679 28.512436 0.0328 -19.44 11.01 SBb    3  0.38 0.07
1-632610  1-95982   254.829010 38.866299 0.0336 -19.41 11.17 SABa   1  0.41 0.06
          1-94717   250.734619 43.996902 0.0311 -19.04 11.07 Sa     1  0.61 0.11
1-182523  1-387106  138.844788 27.286644 0.0458 -20.32 11.23 Sb     3  0.19 0.06
          1-179321  318.047729 -0.258684 0.0469 -20.20 11.40 SABc   5  0.72 0.13
1-39615   1-211063  247.058411 40.313835 0.0331 -19.87 10.79 SBab   2  0.20 0.04
          1-333381  225.236176 11.517416 0.0317 -19.96 10.92 SBbc   4  0.13 0.02
1-37633   1-318434  243.032089 23.718145 0.0319 -18.88 10.86 S0a    0  0.32 0.05
          1-135193  246.959641 40.937450 0.0309 -18.73 10.60 S0    -2  0.01 0.33
1-233399  1-279381  173.637726 46.166336 0.0333 -19.14 10.82 SABab  2  0.20 0.04
          1-422947  207.658600 24.637518 0.0297 -18.66 10.61 Sb     3  0.08 0.02
1-604022  1-137908  139.559189 45.651688 0.0269 -20.01 10.86 SABc   5  0.08 0.02
          1-146028  118.592628 27.008804 0.0266 -19.78 10.71 SABc   5  0.14 0.03
1-389509  1-146046  118.323967 27.460737 0.0268 -19.11 10.65 SB0a   0  0.13 0.04
          1-277103  163.734787 41.498463 0.0246 -18.85 10.44 SBab   2  0.11 0.02
1-118083  1-489642  171.578064 21.096235 0.0428 -20.44 11.13 SBab   2  0.39 0.12
          1-246470  223.320801 52.044262 0.0369 -19.95 10.87 SABb   3  0.14 0.05
1-148068  1-166947  147.335007 43.442989 0.0720 -20.79 10.81 SBbc   4  0.13 0.08
          1-55572   133.121307 56.112690 0.0454 -20.11 11.03 SBb    3  0.12 0.04
1-384124  1-457813  201.907028 26.965702 0.0236 -18.35 10.31 SABa   1  0.02 0.02
          1-38543    54.032425 -0.596439 0.0234 -18.57 10.41 S0a    0  0.15 0.02
1-277552  1-264513  236.941513 28.641697 0.0333 -20.92 11.28 SBcd   6  0.33 0.05
          1-136125  254.044144 34.836521 0.0316 -19.33 10.50 SBbc   4  0.08 0.02
1-218669  1-406107  205.613785 29.767406 0.0408 -18.12 10.24 Sa     1  0.02 0.08
          1-178031  258.832947 29.416378 0.0373 -17.54  9.82 Sab    2  0.47 0.03
1-201392  1-210604  243.880661 41.407017 0.0263 -18.59 10.65 SAB0  -2  0.00 0.00
          1-211055  247.336426 39.820396 0.0261 -18.70 10.58 S0    -2  0.05 0.04
1-217050  1-135372  250.116714 39.320118 0.0301 -20.29 11.08 Edc   -5  0.01 0.23
          1-274663  157.660522 44.012722 0.0280 -19.88 11.00 S0    -2  0.08 0.02
1-211525  1-135810  250.123138 39.235115 0.0297 -19.38 10.59 SBbc   4  0.08 0.02
          1-273041  252.772247 22.527407 0.0316 -19.67 11.03 Sbc    4  0.68 0.11
1-386954  1-77742   143.690720  3.096437 0.0236 -18.34 10.14 SABa   1  0.02 0.01
          1-281927  183.058212 43.356289 0.0236 -18.26 10.22 SB0a   0  0.14 0.02
1-325958  1-296771  242.202850 28.461273 0.0502 -19.08 10.61 SABa   1  0.24 0.07
          1-270469  251.876907 24.352177 0.0455 -18.91 10.62 SABa   1  0.38 0.09
1-523167  1-113540  317.903198 11.496943 0.0294 -19.29 10.58 SABab  2  0.45 0.05
          1-318334  243.084885 23.002020 0.0323 -19.84 10.92 SABb   3  0.18 0.05
1-134271  1-146138  119.933846 28.727312 0.0408 -17.62  9.89 S0    -2  0.08 0.03
          1-954     149.205826  1.120507 0.0470 -18.68 10.47 SAB0a  0  0.12 0.05
1-420924  1-218280  124.003311 27.075895 0.0255 -19.57 10.81 SBcd   6  0.12 0.03
          1-137908  139.559189 45.651688 0.0269 -20.01 10.86 SABc   5  0.08 0.02
1-298498  1-42253    27.565306 13.140773 0.0161 -15.18  9.22 S0a    0  0.04 0.01
          1-153224  119.391335 33.121452 0.0169 -16.59  9.33 Edc   -5  0.08 0.00
1-261224  1-44483   119.834862 42.057072 0.0245 -18.17 10.20 S0a    0  0.13 0.02
          1-458011  201.948044 25.449568 0.0250 -17.95 10.10 Sa     1  0.02 0.01
1-248618  1-23890   260.386505 56.988853 0.0301 -18.59 10.43 SAB0  -2  0.02 0.02
          1-50971    48.267502 -8.398566 0.0299 -19.29 10.76 SAB0  -2  0.10 0.03
1-25554   1-135625  248.507462 41.347946 0.0284 -19.06 10.56 SBb    3  0.56 0.04
          1-216958  136.200287 40.591721 0.0270 -18.95 10.41 SABb   3  0.23 0.02
1-298693  1-146046  118.323967 27.460737 0.0268 -19.11 10.65 SB0a   0  0.13 0.04
          1-603795   42.896339 -0.733774 0.0232 -19.26 10.61 SBab   2  0.06 0.01
1-297172  1-456656  195.523010 27.297281 0.0243 -17.25  9.71 Sb     3  0.02 0.01
          1-395508  203.965057 27.866838 0.0262 -18.37 10.35 Sb     3  0.03 0.02
1-135285  1-633990  247.304123 41.150871 0.0296 -19.06 10.46 SBab   2  0.25 0.03
          1-25688   261.284851 58.764687 0.0292 -18.79 10.32 SBb    3  0.10 0.02
1-379811  1-245908  217.542297 53.982281 0.0430 -18.03 10.29 S0a    0  0.04 0.03
          1-44044   119.583450 41.568058 0.0413 -18.40 10.13 Edc   -5  0.05 0.02

